Combining Events and Frames using Recurrent Asynchronous Multimodal Networks for Monocular Depth Prediction

Event cameras are novel vision sensors that report per-pixel brightness changes as a stream of asynchronous "events". They offer significant advantages compared to standard cameras due to their high temporal resolution, high dynamic range and lack of motion blur. However, events only measure the varying component of the visual signal, which limits their ability to encode scene context. By contrast, standard cameras measure absolute intensity frames, which capture a much richer representation of the scene. Both sensors are thus complementary. However, due to the asynchronous nature of events, combining them with synchronous images remains challenging, especially for learning-based methods. This is because traditional recurrent neural networks (RNNs) are not designed for asynchronous and irregular data from additional sensors. To address this challenge, we introduce Recurrent Asynchronous Multimodal (RAM) networks, which generalize traditional RNNs to handle asynchronous and irregular data from multiple sensors. Inspired by traditional RNNs, RAM networks maintain a hidden state that is updated asynchronously and can be queried at any time to generate a prediction. We apply this novel architecture to monocular depth estimation with events and frames where we show an improvement over state-of-the-art methods by up to 30% in terms of mean absolute depth error. To enable further research on multimodal learning with events, we release EventScape, a new dataset with events, intensity frames, semantic labels, and depth maps recorded in the CARLA simulator.

==> crossref_abbreviation_map.txt <==
ijrr=The International Journal of Robotics Research
ral=Robotics and Automation Letters
tra=Transactions on Robotics and Automation
tro=Transactions on Robotics
ras=Robotics and Autonomous Systems
jfr=Journal of Field Robotics
ar=Autonomous Robots
ijcv=International Journal of Computer Vision
pami=Transactions on Pattern Analysis and Machine Intelligence
fns=Frontiers in Neuroscience
icra=International Conference on Robotics and Automation
iros=International Conference on Intelligent Robots and Systems
rss=Robotics: Science and Systems
ssrr=International Symposium on Safety, Security, and Rescue Robotics
ecmr=European Conference on Mobile Robots
iccv=International Conference on Computer Vision
bmvc=Proceedings of the British Machine Vision Conference
cvpr=Conference on Computer Vision and Pattern Recognition

